For the Purpose of Curry: A UD Treebank for Ashokan Prakrit

We present the first linguistically annotated treebank of Ashokan Prakrit, an early Middle Indo-Aryan dialect continuum attested through Emperor Ashoka Maurya's 3rd century BCE rock and pillar edicts. For annotation, we used the multilingual Universal Dependencies (UD) formalism, following recent UD work on Sanskrit and other Indo-Aryan languages. We touch on some interesting linguistic features that posed issues in annotation: regnal names and other nominal compounds, "proto-ergative" participial constructions, and possible grammaticalizations evidenced by sandhi (phonological assimilation across morpheme boundaries). Eventually, we plan for a complete annotation of all attested Ashokan texts, towards the larger goals of improving UD coverage of different diachronic stages of Indo-Aryan and studying language change in Indo-Aryan using computational methods.

==> Ashoka4_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ashoka4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{6126.8556745bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49999722)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Ashoka4_svg-tex.pdf}}%
    \put(0.69919579,0.3435236){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Shahbazgarhi\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Ashoka4_svg-tex.pdf}}%
    \put(0.71310525,0.34661218){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Mansehra\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Ashoka4_svg-tex.pdf}}%
    \put(0.71497667,0.33602364){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Kalsi\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Ashoka4_svg-tex.pdf}}%
    \put(0.73718972,0.307335){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Dhauli\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Ashoka4_svg-tex.pdf}}%
    \put(0.73433663,0.30547463){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Jaugada\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Ashoka4_svg-tex.pdf}}%
    \put(0.69460068,0.3109522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Girnar\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Ashoka4_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> README.txt <==
Style specifications and instructions for SyntaxFest 2021

These materials have been adapted form the materials for COLING-2020 proceedings
compiled by Derek F.  Wong, Yang Zhao and Liang Huang, which are, in turn,
COLING-2018 proceedings compiled by Xiaodan Zhu and Zhiyuan Liu, which are, in
turn, based on the instructions for COLING-2016 proceedings compiled by Hitoshi
Isahara and Masao Utiyama, which are, in turn, based on the instructions for
COLING-2014 proceedings compiled by Joachim Wagner, Liadh Kelly and Lorraine
Goeuriot, which are, in turn, based on the instructions for earlier ACL
proceedings, including those for ACL-2014 by Alexander Koller and Yusuke Miyao,
those for ACL-2012 by Maggie Li and Michael White, those for ACL-2010 by
Jing-Shing Chang and Philipp Koehn, those for ACL-2008 by Johanna D. Moore,
Simone Teufel, James Allan, and Sadaoki Furui, those for ACL-2005 by Hwee Tou Ng
and Kemal Oflazer, those for ACL-2002 by Eugene Charniak and Dekang Lin, and
earlier ACL and EACL formats.  Those versions were written by several people,
including John Chen, Henry S.  Thompson and Donald Walker. Additional elements
were taken from the formatting instructions of the International Joint
Conference on Artificial Intelligence.

* Contents

Makefile	Makefile for compling syntaxfest2021.tex in pdflatex
README.txt	This file
anthology.bib complete ACL anthology (16 Mar. 2021)
coling2020.bib	sample LaTeX bib file 
acl.bst		BibTeX `acl' style file
syntaxfest2021-word.docx	Microsoft Word file for SyntaxFest 2021
syntaxfest2021-libreoffice.odt	Libreoffice file for SyntaxFest 2021
syntaxfest2021.pdf	PDF file for SyntaxFest 2021
syntaxfest2021.sty	LaTeX style file for SyntaxFest 2021
syntaxfest2021.tex	LaTeX sample file for SyntaxFest 2021


==> svg-inkscape/Ashoka4_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ashoka4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{6126.8556745bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49999722)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Ashoka4_svg-tex.pdf}}%
    \put(0.69919579,0.3435236){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Shahbazgarhi\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Ashoka4_svg-tex.pdf}}%
    \put(0.71310525,0.34661218){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Mansehra\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Ashoka4_svg-tex.pdf}}%
    \put(0.71497667,0.33602364){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Kalsi\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Ashoka4_svg-tex.pdf}}%
    \put(0.73718972,0.307335){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Dhauli\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Ashoka4_svg-tex.pdf}}%
    \put(0.73433663,0.30547463){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Jaugada\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Ashoka4_svg-tex.pdf}}%
    \put(0.69460068,0.3109522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Girnar\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Ashoka4_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

